Relativistic X-Ray Reflection and Photoionised Absorption in the Neutron-Star Low-Mass X-ray Binary GX 13+1

We analysed a dedicated NuSTAR observation of the neutron-star low-mass X-ray binary Z-source GX 13+1 to study the timing and spectral properties of the source. From the colour-colour diagram, we conclude that during that observation the source transitioned from the normal branch to the flaring branch. We fitted the spectra of the source in each branch with a model consisting of an accretion disc, a Comptonised blackbody, relativistic reflection (relxillNS), and photo-ionised absorption (warmabs). Thanks to the combination of the large effective area and good energy resolution of NuSTAR at high energies, we found evidence of relativistic reflection in both the Fe K line profile, and the Compton hump present in the 10--25 keV energy range. The inner disc radius is $R_{\rm in} \lesssim 9.6~r_g$, which allowed us to further constrain the magnetic field strength to $B \lesssim 1.8 \times 10^8$ G. We also found evidence for the presence of a hot wind leading to photo-ionised absorption of Fe and Ni, with a Ni overabundance of $\sim$6 times solar. From the spectral fits, we find that the distance between the ionising source and the slab of ionised absorbing material is $\sim 4-40 \times 10^5$ km. We also found that the width of the boundary layer extends $\sim$3 km above the surface of a neutron star, which yielded a neutron-star radius $R_{\rm NS}\lesssim 16$ km. The scenario inferred from the spectral modelling becomes self-consistent only for high electron densities in the accretion disk, $n_e \sim 10^{22}-10^{23}$ cm$^{-3}$, as expected for a Shakura-Sunyaev disc, and significantly above the densities provided by relxillNS models. These results have implications for our understanding of the physical conditions in GX 13+1.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
